Using Physics Informed Neural Network (PINN) and Neural Network (NN) to Improve a $k-\omega$ Turbulence Model

l flows and flat-plate boundary layers. However, it predicts too low a turbulent kinetic energy. This is a feature it shares with most other two-equation turbulence models. When comparing the terms in the k equations with DNS data it is found that the production and dissipation terms are well predicted but the turbulent diffusion is not. In the present work the poor modeling of the turbulent diffusion is improved using Physics Informed Neural Network (PINN) and Neural Network (NN).The k equation is turned into an ordinary differential equation for the turbulent viscosity in the k equation, nu_{t,PINN}, which is solved using PINN. A new turbulent Prandtl number is then computed as sigma_{k} = nu_{t}/nu_{t,PINN} where nu_t = k/omega.To compensate for the new, larger turbulent kinetic energy, three coefficients in the new k-omega model are computed using three NN models. The new turbulence model, called the k-omega-PINN-NN model, is shown to produce excellent velocity, skin friction and turbulent kinetic profiles in channel flow at Re_tau = 2 000, 5 200 and Re_tau = 10 000 as well as in flat-plate boundary layer flow (slightly too large a k for the latter case). The k-omega-PINN-NN model is also used for predicting the flow over a periodic hill and the agreement with DNS is very good. At the end of the Conclusions, we give an example on how a NN model can be replaced with a Python symbolic regression (pySR); the latter may conveniently be imported in commercial CFD codes. All Python PINN, NN and pySR scripts as well as the Python CFD code can be downloaded (Davidson, 2025a).

==> grid_hill.dat <==
   0.0000000e+00   1.0000000e+00
   1.4999801e-02   1.0000852e+00
   4.5078354e-02   1.0002450e+00
   7.5313080e-02   1.0002776e+00
   1.0569772e-01   9.9995247e-01
   1.3621730e-01   9.9902001e-01
   1.6684154e-01   9.9722379e-01
   1.9751390e-01   9.9426517e-01
   2.2814572e-01   9.8984775e-01
   2.5860672e-01   9.8368978e-01
   2.8870770e-01   9.7548059e-01
   3.1827192e-01   9.6512157e-01
   3.4720908e-01   9.5280117e-01
   3.7549205e-01   9.3877417e-01
   4.0312164e-01   9.2326590e-01
   4.3012975e-01   9.0649006e-01
   4.5659430e-01   8.8868037e-01
   4.8260078e-01   8.7003711e-01
   5.0823100e-01   8.5072237e-01
   5.3357226e-01   8.3088464e-01
   5.5869085e-01   8.1063122e-01
   5.8363211e-01   7.9003501e-01
   6.0844710e-01   7.6917091e-01
   6.3318762e-01   7.4811128e-01
   6.5790063e-01   7.2692025e-01
   6.8263814e-01   7.0566657e-01
   7.0745316e-01   6.8441990e-01
   7.3239496e-01   6.6324615e-01
   7.5749278e-01   6.4218888e-01
   7.8274697e-01   6.2125811e-01
   8.0814236e-01   6.0044536e-01
   8.3366138e-01   5.7973883e-01
   8.5928681e-01   5.5912656e-01
   8.8500166e-01   5.3859654e-01
   9.1078910e-01   5.1813674e-01
   9.3663469e-01   4.9773772e-01
   9.6253017e-01   4.7739784e-01
   9.8844892e-01   4.5709191e-01
   1.0143946e+00   4.3683316e-01
   1.0403865e+00   4.1665500e-01
   1.0664149e+00   3.9655392e-01
   1.0924789e+00   3.7653768e-01
   1.1185787e+00   3.5661525e-01
   1.1447139e+00   3.3679540e-01
   1.1708865e+00   3.1708972e-01
   1.1971087e+00   2.9752401e-01
   1.2233954e+00   2.7812783e-01
   1.2497892e+00   2.5897056e-01
   1.2763340e+00   2.4012544e-01
   1.3030492e+00   2.2163600e-01
   1.3299621e+00   2.0355982e-01
   1.3570969e+00   1.8595501e-01
   1.3844774e+00   1.6888469e-01
   1.4121271e+00   1.5241787e-01
   1.4400518e+00   1.3660125e-01
   1.4682449e+00   1.2146509e-01
   1.4967016e+00   1.0704670e-01
   1.5254148e+00   9.3383685e-02
   1.5543808e+00   8.0528412e-02
   1.5835912e+00   6.8529934e-02
   1.6130242e+00   5.7413192e-02
   1.6426525e+00   4.7190856e-02
   1.6724618e+00   3.7924049e-02
   1.7024285e+00   2.9649995e-02
   1.7325118e+00   2.2355918e-02
   1.7626826e+00   1.6075337e-02
   1.7929068e+00   1.0826426e-02
   1.8231456e+00   6.6074638e-03
   1.8533615e+00   3.4256869e-03
   1.8835171e+00   1.3022576e-03
   1.9135730e+00   2.5502118e-04
   1.9435709e+00   0.0000000e+00
   1.9746456e+00   0.0000000e+00
   2.0079326e+00   0.0000000e+00
   2.0435600e+00   0.0000000e+00
   2.0816582e+00   0.0000000e+00
   2.1223598e+00   0.0000000e+00
   2.1657983e+00   0.0000000e+00
   2.2121075e+00   0.0000000e+00
   2.2614199e+00   0.0000000e+00
   2.3138655e+00   0.0000000e+00
   2.3695705e+00   0.0000000e+00
   2.4286549e+00   0.0000000e+00
   2.4912312e+00   0.0000000e+00
   2.5574020e+00   0.0000000e+00
   2.6272583e+00   0.0000000e+00
   2.7008767e+00   0.0000000e+00
   2.7783172e+00   0.0000000e+00
   2.8596207e+00   0.0000000e+00
   2.9448065e+00   0.0000000e+00
   3.0338702e+00   0.0000000e+00
   3.1267817e+00   0.0000000e+00
   3.2234823e+00   0.0000000e+00
   3.3238835e+00   0.0000000e+00
   3.4278663e+00   0.0000000e+00
   3.5352790e+00   0.0000000e+00
   3.6459374e+00   0.0000000e+00
   3.7596253e+00   0.0000000e+00
   3.8760945e+00   0.0000000e+00
   3.9950664e+00   0.0000000e+00
   4.1162348e+00   0.0000000e+00
   4.2392676e+00   0.0000000e+00
   4.3638103e+00   0.0000000e+00
   4.4894903e+00   0.0000000e+00
   4.6159208e+00   0.0000000e+00
   4.7427056e+00   0.0000000e+00
   4.8694439e+00   0.0000000e+00
   4.9957359e+00   0.0000000e+00
   5.1211874e+00   0.0000000e+00
   5.2454143e+00   0.0000000e+00
   5.3680475e+00   0.0000000e+00
   5.4887376e+00   0.0000000e+00
   5.6071582e+00   0.0000000e+00
   5.7230093e+00   0.0000000e+00
   5.8360190e+00   0.0000000e+00
   5.9459465e+00   0.0000000e+00
   6.0525827e+00   0.0000000e+00
   6.1557512e+00   0.0000000e+00
   6.2553082e+00   0.0000000e+00
   6.3511412e+00   0.0000000e+00
   6.4431689e+00   0.0000000e+00
   6.5313394e+00   0.0000000e+00
   6.6156287e+00   0.0000000e+00
   6.6960382e+00   0.0000000e+00
   6.7725925e+00   0.0000000e+00
   6.8453369e+00   0.0000000e+00
   6.9143355e+00   0.0000000e+00
   6.9796684e+00   0.0000000e+00
   7.0414293e+00   0.0000000e+00
   7.1132236e+00   2.0297868e-03
   7.1964309e+00   1.0047692e-02
   7.2785518e+00   2.5719268e-02
   7.3589988e+00   4.8505994e-02
   7.4373438e+00   7.7748790e-02
   7.5133426e+00   1.1266806e-01
   7.5869229e+00   1.5245610e-01
   7.6581950e+00   1.9626720e-01
   7.7274988e+00   2.4315219e-01
   7.7953687e+00   2.9210418e-01
   7.8623757e+00   3.4223765e-01
   7.9288933e+00   3.9302050e-01
   7.9950473e+00   4.4427612e-01
   8.0609245e+00   4.9588758e-01
   8.1265163e+00   5.4786077e-01
   8.1916437e+00   6.0041335e-01
   8.2561111e+00   6.5377223e-01
   8.3199277e+00   7.0790941e-01
   8.3828063e+00   7.6153117e-01
   8.4431829e+00   8.1179923e-01
   8.5002866e+00   8.5685301e-01
   8.5549541e+00   8.9616138e-01
   8.6078739e+00   9.2907542e-01
   8.6593213e+00   9.5516056e-01
   8.7091694e+00   9.7428420e-01
   8.7569857e+00   9.8684180e-01
   8.8021984e+00   9.9418122e-01
   8.8444548e+00   9.9801081e-01
   8.8837166e+00   9.9964440e-01
   8.9201040e+00   1.0000616e+00
   8.9538002e+00   1.0000306e+00
   8.9850001e+00   9.9999368e-01
   9.0000000e+00   1.0000000e+00
   9.0000000e+00   1.0000000e+00
   9.0000000e+00   1.0020484e+00
   9.0000000e+00   1.0063477e+00
   9.0000000e+00   1.0110711e+00
   9.0000000e+00   1.0162582e+00
   9.0000000e+00   1.0219516e+00
   9.0000000e+00   1.0281975e+00
   9.0000000e+00   1.0350456e+00
   9.0000000e+00   1.0425490e+00
   9.0000000e+00   1.0507648e+00
   9.0000000e+00   1.0597536e+00
   9.0000000e+00   1.0695800e+00
   9.0000000e+00   1.0803121e+00
   9.0000000e+00   1.0920218e+00
   9.0000000e+00   1.1047841e+00
   9.0000000e+00   1.1186770e+00
   9.0000000e+00   1.1337813e+00
   9.0000000e+00   1.1501791e+00
   9.0000000e+00   1.1679544e+00
   9.0000000e+00   1.1871908e+00
   9.0000000e+00   1.2079712e+00
   9.0000000e+00   1.2303760e+00
   9.0000000e+00   1.2544818e+00
   9.0000000e+00   1.2803596e+00
   9.0000000e+00   1.3080727e+00
   9.0000000e+00   1.3376750e+00
   9.0000000e+00   1.3692080e+00
   9.0000000e+00   1.4026992e+00
   9.0000000e+00   1.4381597e+00
   9.0000000e+00   1.4755814e+00
   9.0000000e+00   1.5149356e+00
   9.0000000e+00   1.5561709e+00
   9.0000000e+00   1.5992119e+00
   9.0000000e+00   1.6439583e+00
   9.0000000e+00   1.6902846e+00
   9.0000000e+00   1.7380404e+00
   9.0000000e+00   1.7870520e+00
   9.0000000e+00   1.8371240e+00
   9.0000000e+00   1.8880418e+00
   9.0000000e+00   1.9395754e+00
   9.0000000e+00   1.9914833e+00
   9.0000000e+00   2.0435168e+00
   9.0000000e+00   2.0954248e+00
   9.0000000e+00   2.1469584e+00
   9.0000000e+00   2.1978761e+00
   9.0000000e+00   2.2479481e+00
   9.0000000e+00   2.2969596e+00
   9.0000000e+00   2.3447155e+00
   9.0000000e+00   2.3910418e+00
   9.0000000e+00   2.4357882e+00
   9.0000000e+00   2.4788291e+00
   9.0000000e+00   2.5200645e+00
   9.0000000e+00   2.5594187e+00
   9.0000000e+00   2.5968404e+00
   9.0000000e+00   2.6323009e+00
   9.0000000e+00   2.6657921e+00
   9.0000000e+00   2.6973251e+00
   9.0000000e+00   2.7269273e+00
   9.0000000e+00   2.7546405e+00
   9.0000000e+00   2.7805183e+00
   9.0000000e+00   2.8046241e+00
   9.0000000e+00   2.8270289e+00
   9.0000000e+00   2.8478092e+00
   9.0000000e+00   2.8670456e+00
   9.0000000e+00   2.8848209e+00
   9.0000000e+00   2.9012189e+00
   9.0000000e+00   2.9163231e+00
   9.0000000e+00   2.9302160e+00
   9.0000000e+00   2.9429783e+00
   9.0000000e+00   2.9546880e+00
   9.0000000e+00   2.9654201e+00
   9.0000000e+00   2.9752465e+00
   9.0000000e+00   2.9842354e+00
   9.0000000e+00   2.9924512e+00
   9.0000000e+00   2.9999546e+00
   9.0000000e+00   3.0068026e+00
   9.0000000e+00   3.0130485e+00
   9.0000000e+00   3.0187420e+00
   9.0000000e+00   3.0239290e+00
   9.0000000e+00   3.0286524e+00
   9.0000000e+00   3.0329517e+00
   9.0000000e+00   3.0350001e+00
   9.0000000e+00   3.0350001e+00
   8.9850001e+00   3.0350001e+00
   8.9538002e+00   3.0350001e+00
   8.9201040e+00   3.0350001e+00
   8.8837123e+00   3.0350001e+00
   8.8444095e+00   3.0350001e+00
   8.8019624e+00   3.0350001e+00
   8.7561193e+00   3.0350001e+00
   8.7066088e+00   3.0350001e+00
   8.6531372e+00   3.0350001e+00
   8.5953879e+00   3.0350001e+00
   8.5330191e+00   3.0350001e+00
   8.4666066e+00   3.0350001e+00
   8.3985491e+00   3.0350001e+00
   8.3304915e+00   3.0350001e+00
   8.2624345e+00   3.0350001e+00
   8.1943769e+00   3.0350001e+00
   8.1263194e+00   3.0350001e+00
   8.0582619e+00   3.0350001e+00
   7.9902043e+00   3.0350001e+00
   7.9221470e+00   3.0350001e+00
   7.8540897e+00   3.0350001e+00
   7.7860324e+00   3.0350001e+00
   7.7179749e+00   3.0350001e+00
   7.6499174e+00   3.0350001e+00
   7.5818598e+00   3.0350001e+00
   7.5138025e+00   3.0350001e+00
   7.4457452e+00   3.0350001e+00
   7.3776877e+00   3.0350001e+00
   7.3096302e+00   3.0350001e+00
   7.2415726e+00   3.0350001e+00
   7.1735153e+00   3.0350001e+00
   7.1054580e+00   3.0350001e+00
   7.0374291e+00   3.0350001e+00
   6.9676754e+00   3.0350001e+00
   6.8943858e+00   3.0350001e+00
   6.8175106e+00   3.0350001e+00
   6.7370169e+00   3.0350001e+00
   6.6528900e+00   3.0350001e+00
   6.5651357e+00   3.0350001e+00
   6.4737823e+00   3.0350001e+00
   6.3788817e+00   3.0350001e+00
   6.2805107e+00   3.0350001e+00
   6.1787727e+00   3.0350001e+00
   6.0737982e+00   3.0350001e+00
   5.9657450e+00   3.0350001e+00
   5.8547986e+00   3.0350001e+00
   5.7411714e+00   3.0350001e+00
   5.6251020e+00   3.0350001e+00
   5.5068538e+00   3.0350001e+00
   5.3867123e+00   3.0350001e+00
   5.2649834e+00   3.0350001e+00
   5.1419904e+00   3.0350001e+00
   5.0180707e+00   3.0350001e+00
   4.8935721e+00   3.0350001e+00
   4.7688491e+00   3.0350001e+00
   4.6442585e+00   3.0350001e+00
   4.5201554e+00   3.0350001e+00
   4.3968899e+00   3.0350001e+00
   4.2748022e+00   3.0350001e+00
   4.1542199e+00   3.0350001e+00
   4.0354536e+00   3.0350001e+00
   3.9187943e+00   3.0350001e+00
   3.8045114e+00   3.0350001e+00
   3.6928501e+00   3.0350001e+00
   3.5840296e+00   3.0350001e+00
   3.4782423e+00   3.0350001e+00
   3.3756534e+00   3.0350001e+00
   3.2764004e+00   3.0350001e+00
   3.1805936e+00   3.0350001e+00
   3.0883166e+00   3.0350001e+00
   2.9996277e+00   3.0350001e+00
   2.9145610e+00   3.0350001e+00
   2.8331280e+00   3.0350001e+00
   2.7553191e+00   3.0350001e+00
   2.6811060e+00   3.0350001e+00
   2.6104431e+00   3.0350001e+00
   2.5432700e+00   3.0350001e+00
   2.4795128e+00   3.0350001e+00
   2.4190866e+00   3.0350001e+00
   2.3618968e+00   3.0350001e+00
   2.3078411e+00   3.0350001e+00
   2.2568114e+00   3.0350001e+00
   2.2086949e+00   3.0350001e+00
   2.1633755e+00   3.0350001e+00
   2.1207349e+00   3.0350001e+00
   2.0806544e+00   3.0350001e+00
   2.0430148e+00   3.0350001e+00
   2.0076981e+00   3.0350001e+00
   1.9745879e+00   3.0350001e+00
   1.9435700e+00   3.0350001e+00
   1.9147945e+00   3.0350001e+00
   1.8872434e+00   3.0350001e+00
   1.8596925e+00   3.0350001e+00
   1.8321415e+00   3.0350001e+00
   1.8045905e+00   3.0350001e+00
   1.7770395e+00   3.0350001e+00
   1.7494885e+00   3.0350001e+00
   1.7219375e+00   3.0350001e+00
   1.6943865e+00   3.0350001e+00
   1.6668355e+00   3.0350001e+00
   1.6392845e+00   3.0350001e+00
   1.6117335e+00   3.0350001e+00
   1.5841825e+00   3.0350001e+00
   1.5566315e+00   3.0350001e+00
   1.5290805e+00   3.0350001e+00
   1.5015295e+00   3.0350001e+00
   1.4739785e+00   3.0350001e+00
   1.4464275e+00   3.0350001e+00
   1.4188765e+00   3.0350001e+00
   1.3913255e+00   3.0350001e+00
   1.3637745e+00   3.0350001e+00
   1.3362235e+00   3.0350001e+00
   1.3086725e+00   3.0350001e+00
   1.2811215e+00   3.0350001e+00
   1.2535705e+00   3.0350001e+00
   1.2260195e+00   3.0350001e+00
   1.1984685e+00   3.0350001e+00
   1.1709175e+00   3.0350001e+00
   1.1433665e+00   3.0350001e+00
   1.1158155e+00   3.0350001e+00
   1.0882645e+00   3.0350001e+00
   1.0607135e+00   3.0350001e+00
   1.0331625e+00   3.0350001e+00
   1.0056115e+00   3.0350001e+00
   9.7806051e-01   3.0350001e+00
   9.5050949e-01   3.0350001e+00
   9.2295846e-01   3.0350001e+00
   8.9540747e-01   3.0350001e+00
   8.6785647e-01   3.0350001e+00
   8.4030548e-01   3.0350001e+00
   8.1275448e-01   3.0350001e+00
   7.8520349e-01   3.0350001e+00
   7.5765249e-01   3.0350001e+00
   7.3010150e-01   3.0350001e+00
   7.0255050e-01   3.0350001e+00
   6.7499951e-01   3.0350001e+00
   6.4744851e-01   3.0350001e+00
   6.1989751e-01   3.0350001e+00
   5.9234652e-01   3.0350001e+00
   5.6479549e-01   3.0350001e+00
   5.3724447e-01   3.0350001e+00
   5.0969349e-01   3.0350001e+00
   4.8214249e-01   3.0350001e+00
   4.5459148e-01   3.0350001e+00
   4.2704049e-01   3.0350001e+00
   3.9948949e-01   3.0350001e+00
   3.7193850e-01   3.0350001e+00
   3.4438750e-01   3.0350001e+00
   3.1683651e-01   3.0350001e+00
   2.8928550e-01   3.0350001e+00
   2.6173449e-01   3.0350001e+00
   2.3418350e-01   3.0350001e+00
   2.0663249e-01   3.0350001e+00
   1.7908150e-01   3.0350001e+00
   1.5153050e-01   3.0350001e+00
   1.2397949e-01   3.0350001e+00
   9.6428499e-02   3.0350001e+00
   6.8877500e-02   3.0350001e+00
   4.1326499e-02   3.0350001e+00
   1.3775500e-02   3.0350001e+00
   0.0000000e+00   3.0350001e+00
   0.0000000e+00   3.0350001e+00
   0.0000000e+00   3.0329517e+00
   7.5894152e-19   3.0286524e+00
   7.5894152e-19   3.0239290e+00
   0.0000000e+00   3.0187420e+00
   0.0000000e+00   3.0130485e+00
   0.0000000e+00   3.0068026e+00
   3.4694470e-18   2.9999546e+00
   3.4694470e-18   2.9924512e+00
   0.0000000e+00   2.9842354e+00
   2.1684043e-18   2.9752465e+00
   2.1684043e-18   2.9654201e+00
   0.0000000e+00   2.9546880e+00
   0.0000000e+00   2.9429783e+00
   0.0000000e+00   2.9302160e+00
   0.0000000e+00   2.9163231e+00
   0.0000000e+00   2.9012189e+00
   0.0000000e+00   2.8848209e+00
   0.0000000e+00   2.8670456e+00
   0.0000000e+00   2.8478092e+00
   0.0000000e+00   2.8270289e+00
   0.0000000e+00   2.8046241e+00
   0.0000000e+00   2.7805183e+00
   0.0000000e+00   2.7546405e+00
   0.0000000e+00   2.7269273e+00
   0.0000000e+00   2.6973251e+00
   0.0000000e+00   2.6657921e+00
   0.0000000e+00   2.6323009e+00
   0.0000000e+00   2.5968404e+00
   0.0000000e+00   2.5594187e+00
   0.0000000e+00   2.5200645e+00
   0.0000000e+00   2.4788291e+00
   7.0473141e-19   2.4357882e+00
   7.0473141e-19   2.3910418e+00
   0.0000000e+00   2.3447155e+00
   0.0000000e+00   2.2969596e+00
   0.0000000e+00   2.2479481e+00
   0.0000000e+00   2.1978761e+00
   0.0000000e+00   2.1469584e+00
   0.0000000e+00   2.0954248e+00
   0.0000000e+00   2.0435168e+00
   0.0000000e+00   1.9914833e+00
   1.0408341e-17   1.9395754e+00
   1.0408341e-17   1.8880418e+00
   0.0000000e+00   1.8371240e+00
   0.0000000e+00   1.7870520e+00
   0.0000000e+00   1.7380404e+00
   0.0000000e+00   1.6902846e+00
   0.0000000e+00   1.6439583e+00
   0.0000000e+00   1.5992119e+00
   0.0000000e+00   1.5561709e+00
   0.0000000e+00   1.5149356e+00
   0.0000000e+00   1.4755814e+00
   0.0000000e+00   1.4381597e+00
   0.0000000e+00   1.4026992e+00
   0.0000000e+00   1.3692080e+00
   0.0000000e+00   1.3376750e+00
   0.0000000e+00   1.3080727e+00
   0.0000000e+00   1.2803596e+00
   0.0000000e+00   1.2544818e+00
   0.0000000e+00   1.2303760e+00
   0.0000000e+00   1.2079712e+00
   0.0000000e+00   1.1871908e+00
   0.0000000e+00   1.1679544e+00
   0.0000000e+00   1.1501791e+00
   1.3293198e-19   1.1337813e+00
   2.6586397e-19   1.1186770e+00
   1.3293198e-19   1.1047841e+00
   0.0000000e+00   1.0920218e+00
   0.0000000e+00   1.0803121e+00
   0.0000000e+00   1.0695800e+00
   0.0000000e+00   1.0597536e+00
   0.0000000e+00   1.0507648e+00
   0.0000000e+00   1.0425490e+00
   0.0000000e+00   1.0350456e+00
   1.3293198e-19   1.0281975e+00
   1.3293198e-19   1.0219516e+00
   0.0000000e+00   1.0162582e+00
   0.0000000e+00   1.0110711e+00
   0.0000000e+00   1.0063477e+00
   0.0000000e+00   1.0020484e+00
   0.0000000e+00   1.0000000e+00

